Do Coding Agents Need Executable World Models, Simplification, and Verification to Solve ARC-AGI-3?

Our previous ARC-AGI-3 agent bundled executable world modeling, prompted simplification, and exact replay verification, leaving their individual contributions unclear. An executable world model is a persistent, agent-authored environment hypothesis embodied in runnable code. We compare four Codex-based variants: textual; flexible-interface executable; executable with simplification prompts; and a fixed-interface variant with simplification and exact replay verification against recorded observations. The main study evaluates them with gpt-5.4 and gpt-5.5 at high and xhigh reasoning effort on 25 public games; exploratory follow-ups compare textual and verification with gpt-5.6-sol. In the main study, every variant scores higher as model capability and reasoning effort increase. These gains often exceed variant differences, which are smaller than anticipated and vary across settings. Requiring an executable deliverable is not universally beneficial: textual outperforms flexible-interface executable in both gpt-5.5 conditions. The simplification variant scores higher than its executable-only counterpart in three of four settings; the weakest is the exception. The complete verification treatment ranks first throughout, sometimes narrowly, but uses substantially more resources. With gpt-5.6-sol, the verification variant completes every public level at xhigh and max with about 99% human-relative action efficiency while using fewer than half the human baseline's total actions. At max, however, the textual variant completes every level with 41% fewer actions than the human baseline. Thus, at max, the three imposed mechanisms are not required for action-efficient public-set completion; verification nevertheless scores higher and succeeds at lower effort. Because gpt-5.6-sol postdates the games and held-out performance is untested, results indicate public-set saturation only.

==> continuation_l2.txt <==
Think in terms of your world model. Do you see what the solution to this level might be, or what would be useful to try next? Update your planner, or create an auxiliary planner, and proceed. Remember that this is a visual puzzle, so question your assumptions and keep the general goal in mind across levels.


==> continuation_l2_twma.txt <==
Think in terms of your world model. Do you see what the solution to this level might be, or what would be useful to try next? Remember that this is a visual puzzle, so question your assumptions and keep the general goal in mind across levels.


==> continuation_level1.txt <==
Remember this game is a simple visual puzzle. The solution path may become clear after a few exploratory moves. Look at the images, consider the most visually salient pattern or mechanic, and keep the world model simple enough to support planning.


==> death_prompt.txt <==
You have reached the `GAME_OVER` state in the current attempt.
Use this outcome to improve your world model. Look at the last step and any available visual clues, including animations when they are useful. Consider whether the failure has a simple explanation that can generalize across levels.


==> light_simplification_level1.txt <==
Review the current world model and generalize and simplify it.

Assume the real game mechanics are simpler than the current implementation.
 
Re-check the relevant ASCII/PNG frames and ask what simpler mechanic, object family, state variable, or parameterized rule would make the special handling unnecessary. Remove distinctions not forced by evidence and replace case-by-case behavior with shared rules.

The level objective and core mechanics should be explainable in a few short sentences. Simplify the code and `world_model.md` together so reconstruction, rendering, state transitions, and planning all follow from the same clean underlying model. Test simpler hypotheses against recorded observations, then keep the simplest explanation that fits.


==> recovery_prompt.txt <==
You have been interrupted. Please review your world model, reasoning logs, and the current game state. Think about possible future actions and report your assessment of the current situation.


==> stuck_reminder_prompt.txt <==
You haven't made any moves in the game since the last time I told you to continue until you solve the current level or reach the GAME_OVER state. Please follow your prompt and make some meaningful moves. If you do not move, you will lose.


==> trouble1_prompt.txt <==
You are having trouble with this level. This is a strong signal that you are probably missing something important, because every level should be solvable in a single attempt.

Remember that the general goal is the same across all levels. The solution is likely simple. You may be overlooking key visual cues, overthinking the problem, or getting stuck in tunnel vision.

Try to reason in terms of your world model. Analyze what might be missing from the model that prevents you from solving this level.

You will get another attempt, but before trying again, do the following:

1. Analyze what you have already tried. Remember that every attempt at the same level starts from the same initial state, and the game is deterministic. Therefore, your previous attempts provide reliable evidence about what does and does not work.
2. Identify what you may have missed.
3. Formulate a new hypothesis about how to solve the level.
4. Explain what you are going to try in the next attempt and why.


==> trouble1_prompt_level1.txt <==
You are having trouble with the first level. This is a strong signal that you are probably missing something important, because every level should be solvable in a single attempt.

Remember: this is a visual puzzle. Pay close attention to what the game is trying to communicate through visual hints. The solution is likely simple. You may be overlooking key visual cues, overthinking the problem, or getting stuck in tunnel vision.

You will get another attempt, but before trying again, do the following:

1. Analyze what you have already tried. Remember that every attempt at the same level starts from the same initial state, and the game is deterministic. Therefore, your previous attempts provide reliable evidence about what does and does not work.
2. Identify what you may have missed.
3. Formulate a new hypothesis about the goal of the level.
4. Explain what you are going to try in the next attempt and why.


==> world_model_planner.txt <==
Refactor the planner now.

Review the current logic in the planner across all solved levels and ask whether it is becoming too level-specific, too custom, or too dependent on special-case search code. The main planer should be as general as possible across levels. Later levels should preferably reuse the same main planning logic, with only minimal parameterisation or small auxiliary extensions when truly necessary.

Look for every place where the main planner:
- contains level-specific heuristics or branching logic
- depends on ad-hoc assumptions about one level's mechanics
- uses custom goal handling that should instead come from the world model
- has grown complicated because the world model is still unclear

For each such case, ask whether the main planner can be simplified by improving the world model, by expressing goals more cleanly, or by replacing special handling with one shared planning framework.

Also review the main planning algorithm itself. Ask whether a simpler, faster, or more robust planner would work better now that the world model is becoming cleaner. Prefer a main planner that is easy to understand, easy to verify, and reusable across levels over one that is heavily tuned to individual situations.

The game is a simple visual puzzle. The level goal is always the same at a high level, even if the mechanics vary. Ask whether the planner reflects that shared structure clearly. If not, simplify and generalise it.

Update `world_model.md` together with the main planner. If you change how goals, actions, or planning abstractions are represented, keep the textual model aligned with the code.


==> world_model_simplification_step1.txt <==
The underlying game mechanics is very simple. The current model is likely explaining the observed data with machinery 
that is too specific, too descriptive, and too close to the exact seen trajectories. Assume, by default, that the real game mechanics are simpler than your current explanation.

Your job is to compress the ontology and dynamics, not preserve them--to find the simplest possible world model that explains the previous observations.
Refactoring priority:
1. Find where the current world model explains observations too literally instead of modeling a small underlying rule.
2. Remove distinctions that are not forced by evidence.
3. Replace case-by-case behavior with parameterized shared mechanics.
4. Push level-specific facts out of core world-model logic and into compact data/configuration when they are truly necessary


==> world_model_simplification_step2.txt <==
Continue with aggressive generalisation and simplification of the world model.

Do another full review of the world model and identify every mechanic, rule, object type, state field, or transition that looks overly complicated, overly specific, level-dependent, or ad hoc.

Then go through that list one by one and ask:
- can this be expressed as a simpler shared rule?
- can this be reduced to a parameter of an existing mechanic?
- is this distinction actually forced by evidence?
- is this modeling observed trajectories too literally instead of modeling a small underlying rule?

Prefer simpler mechanics, fewer concepts, and fewer exceptions. Replace case-by-case behaviour with shared parameterised rules whenever possible. Push truly level-specific facts out of core world-model logic and into compact data/configuration.

Do not defend the current model. Assume the real mechanics are simpler than your current explanation unless the evidence clearly forces complexity. Test the simpler hypotheses against the recorded observations and keep simplifying until this pass yields no further meaningful reduction.

Update `world_model.md` together with the executable world model. The textual model and the executable model should stay aligned.


==> world_model_simplification_step3.txt <==
Now step back and review the world model at the conceptual level.

The overall goal of the game is the same across all levels and should be expressible in one short sentence. Ask whether your current world model makes that goal clear in such a simple form, or whether it is buried under level-specific descriptions and unnecessary machinery.

Likewise, the full game mechanics should be explainable in a few short sentences. Ask whether your current world model reaches that level of conceptual simplicity, or whether it is still too descriptive, too fragmented, or too tied to the exact observed trajectories.

Look for opportunities to simplify the model at the level of concepts, not just implementation details. Ask:
- what is the simplest statement of the game's core objective?
- what is the simplest statement of the core mechanics that generate all solved levels?
- which parts of the current ontology are not needed if the game is described more cleanly?
- which distinctions, entities, or rules exist only because the model grew incrementally instead of being designed around a compact general explanation?

To do this well, you may need to go back to frames from earlier levels and inspect them again with your own eyes. Re-check whether earlier levels really require the current concepts, or whether a simpler explanation could cover them as well. Ask what the level is visibly teaching, what the simplest mechanic is, and how later levels might just be extensions of the same underlying rule.

Test each conceptual simplification hypothesis against the recorded observations. If a simpler explanation still fits the evidence, prefer it. Simplify and generalise the world model further.

Update `world_model.md` together with the executable world model. If you simplify the conceptual explanation of the game, reflect that same simplification in the textual model, not just in the code.

